The three hundred project: thermodynamical properties, shocks and gas dynamics in simulated galaxy cluster filaments and their surroundings

Using cosmological simulations of galaxy cluster regions from The Three Hundred project we study the nature of gas in filaments feeding massive clusters. By stacking the diffuse material of filaments throughout the cluster sample, we measure average gas properties such as density, temperature, pressure, entropy and Mach number and construct one-dimensional profiles for a sample of larger, radially-oriented filaments to determine their characteristic features as cosmological objects. Despite the similarity in velocity space between the gas and dark matter accretion patterns onto filaments and their central clusters, we confirm some differences, especially concerning the more ordered radial velocity dispersion of dark matter around the cluster and the larger accretion velocity of gas relative to dark matter in filaments. We also study the distribution of shocked gas around filaments and galaxy clusters, showing that the surrounding shocks allow an efficient internal transport of material, suggesting a laminar infall. The stacked temperature profile of filaments is typically colder towards the spine, in line with the cosmological rarefaction of matter. Therefore, filaments are able to isolate their inner regions, maintaining lower gas temperatures and entropy. Finally, we study the evolution of the gas density-temperature phase diagram of our stacked filament, showing that filamentary gas does not behave fully adiabatically through time but it is subject to shocks during its evolution, establishing a characteristic z = 0, entropy-enhanced distribution at intermediate distances from the spine of about 1 - 2 $h^{-1}$ Mpc for a typical galaxy cluster in our sample.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
